InSAR-Informed In-Situ Monitoring for Deep-Seated Landslides

This work focuses on assessing the fidelity of Interferometric Synthetic Aperture Radar (InSAR) as it relates to subsurface ground motion monitoring, as well as understanding uncertainty in modeling active landslide scarp displacement for the case study of the in situ monitored El Forn deep seated landslide in Canillo, Andorra. We used the available Sentinel 1 data on the Alaska Satellite Facility (ASF) Vertex platform to create deformation velocity maps and time series of the El Forn landslide scarp. We compared the performances of InSAR data from the recently launched European Ground Motion Service (EGMS) platform and the ASF Vertex Platform in a time series comparison of displacement in the direction of landslide motion with in situ borehole based measurements from 2019 to 2021, suggesting that ground motion detected through InSAR can be used in tandem with field monitoring to provide optimal information with minimum in situ deployment. While identification of active landslide scarps may be possible via the use of EGMS platform, the intents and purposes of this work are in assessment of InSAR as a monitoring tool. Based on that, geospatial interpolation with statistical analysis was conducted to better understand the necessary number of in situ observations needed to lower error on a remote sensing recreation of ground motion over the entirety of a landslide scarp, suggesting between 20 to 25 total observations provides the optimal normalized root mean squared error for an ordinarily kriged model of the El Forn landslide scarp.

==> README_copernicus_package_6_2.txt <==
File: README_copernicus_package_6_2.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.2, 15 January 2021
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2021 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.25, 12 January 2021
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 15 January 2021
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.3, January 2021 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.

==> README_copernicus_package_6_8.txt <==
File: README_copernicus_package_6_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.8, 28 March 2022
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2022 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.46, 25 March 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 January 2022
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
